Mind the Gap: Bridging Prior Shift in Realistic Few-Shot Crop-Type Classification

Real-world agricultural distributions often suffer from severe class imbalance, typically following a long-tailed distribution. Labeled datasets for crop-type classification are inherently scarce and remain costly to obtain. When working with such limited data, training sets are frequently constructed to be artificially balanced -- in particular in the case of few-shot learning -- failing to reflect real-world conditions. This mismatch induces a shift between training and test label distributions, degrading real-world generalization. To address this, we propose Dirichlet Prior Augmentation (DirPA), a novel method that simulates an unknown label distribution skew of the target domain proactively during model training. Specifically, we model the real-world distribution as Dirichlet-distributed random variables, effectively performing a prior augmentation during few-shot learning. Our experiments show that DirPA successfully shifts the decision boundary and stabilizes the training process by acting as a dynamic feature regularizer.

==> images/NEW_Eurocrops-Best-Accuracy-Runs_2025-10-29_12-22-01.csv <==
num_samples,mean_pretrain_ce,mean_pretrain_ce_dirichlet,mean_pretrain_fcl,mean_pretrain_fcl_dirichlet,mean_random_ce,mean_random_ce_dirichlet,mean_random_fcl,mean_random_fcl_dirichlet,std_pretrain_ce,std_pretrain_ce_dirichlet,std_pretrain_fcl,std_pretrain_fcl_dirichlet,std_random_ce,std_random_ce_dirichlet,std_random_fcl,std_random_fcl_dirichlet
1,0.21534307301044464,0.3077198594808578,0.21568984091281887,0.29816383123397827,0.1045477800071239,0.16275936663150786,0.0944005466997623,0.15216303542256354,0.03373047012600686,0.0484488634558106,0.027543186457046374,0.04940310345468631,0.11200852611503337,0.09370385611841735,0.05984087571435558,0.1353633057491404
5,0.3600761771202087,0.4908589482307434,0.3142913997173309,0.5104144155979157,0.29616849273443224,0.40807799696922303,0.36099140644073485,0.4371610522270203,0.026307412176119784,0.055735881686929604,0.05892432121445061,0.024598150600385994,0.11656687805253588,0.050266266987921276,0.08258824322621247,0.017141784213001113
10,0.3770621299743652,0.5379512131214141,0.3496503889560699,0.4873685359954834,0.3904724061489105,0.45942811369895936,0.406440794467926,0.47288954854011533,0.03326102708195197,0.04159308168010988,0.03802593480747285,0.09174867075260089,0.04053599718650863,0.009415318752522193,0.022836566277247058,0.02043313775541963
20,0.4702063500881195,0.5944630861282348,0.40815758109092715,0.5864987730979919,0.43603546619415284,0.4765675663948059,0.4483485877513885,0.4830538332462311,0.02491671701835374,0.04502674524404006,0.056309910222618796,0.05367309825732664,0.018516536918139856,0.03817585803192464,0.022246977537180888,0.030979706350750105
100,0.5194645047187805,0.614336884021759,0.47897220849990846,0.6164117932319642,0.4620374023914337,0.5195554435253144,0.45858109593391416,0.5367347002029419,0.022798854770339494,0.024663575196953186,0.06588948338648844,0.020125387155466707,0.027566172551521568,0.03768964633978156,0.018549005429744067,0.03456030297013902
200,0.572792899608612,0.6367176294326782,0.5572963356971741,0.6260985612869263,0.5234381198883057,0.5708828330039978,0.5375703513622284,0.5568131566047668,0.022838373014033304,0.018197038451075412,0.0450522971218319,0.018064041328481894,0.048270626645383875,0.03327206681639572,0.0355591571286217,0.013950513688232063
500,0.6306975245475769,0.6867773413658143,0.6124495387077331,0.6864078164100647,0.6243419885635376,0.633176064491272,0.6074810743331909,0.6360695838928223,0.009357866056913914,0.007903734493808516,0.03825842916401331,0.01795414552505785,0.01847967888570843,0.010484473172649614,0.02334964671278413,0.013383292992359809


==> images/NEW_Eurocrops-Best-CohenKappa-Runs_2025-10-29_12-22-01.csv <==
num_samples,mean_pretrain_ce,mean_pretrain_ce_dirichlet,mean_pretrain_fcl,mean_pretrain_fcl_dirichlet,mean_random_ce,mean_random_ce_dirichlet,mean_random_fcl,mean_random_fcl_dirichlet,std_pretrain_ce,std_pretrain_ce_dirichlet,std_pretrain_fcl,std_pretrain_fcl_dirichlet,std_random_ce,std_random_ce_dirichlet,std_random_fcl,std_random_fcl_dirichlet
1,0.17642670869827268,0.21525777578353877,0.17786231040954584,0.2123077511787414,-0.0003381609916687193,0.03994928598403926,0.02837952375411982,0.0036399960517883205,0.01687239974638299,0.013369523587199953,0.012050616365829617,0.02110582275598009,0.016346640149795196,0.026686838079361196,0.028067844028154217,0.02265956437318587
5,0.2890467882156372,0.3427258491516113,0.2584556460380554,0.3668178796768188,0.14430431127548213,0.2012723326683044,0.13052231073379514,0.1721511721611023,0.016863990077569606,0.036160698054791045,0.03875043412325471,0.02556842324519972,0.043102655701660976,0.051830569729878255,0.07053068444954566,0.09787184827305698
10,0.30102890729904175,0.3995220780372619,0.2921893239021301,0.36303422451019285,0.19904655218124384,0.2746125936508178,0.2067435383796692,0.2865567088127136,0.03219363140228562,0.043208325607921476,0.0249030738324817,0.06601009067575385,0.032757362958534895,0.029008189571458995,0.041000292516918106,0.025967258132711696
20,0.38061343431472777,0.46796871423721315,0.34056671857833865,0.4702243089675903,0.22933006286621088,0.28945553302764887,0.2505329489707947,0.30369296073913576,0.01830895266135015,0.032181087877521886,0.0399138855606297,0.045804217585057545,0.030665336536274488,0.058641726722453276,0.04562119825064,0.047306651126126656
100,0.4451265573501587,0.5031354665756226,0.4155020833015442,0.501240074634552,0.3530964136123657,0.4002919912338257,0.3374049305915832,0.39581080675125124,0.01863267821030114,0.027893405293351797,0.05495054332766662,0.026844613171850773,0.040843433594323374,0.04171460000755689,0.04037307976630574,0.04879594683721712
200,0.4925647139549255,0.5363714575767518,0.4831079483032227,0.5336120247840881,0.4263360023498535,0.46117155551910394,0.4352275252342224,0.4394887685775757,0.020416752906309534,0.03048188452901954,0.036504493741877975,0.02245074120055417,0.037356655761730966,0.026409634849183083,0.028093599941677153,0.03414289973465439
500,0.5569863319396973,0.6012731790542603,0.5406182169914245,0.6022657632827759,0.535237169265747,0.5357319235801696,0.5173446536064148,0.5376160502433777,0.008425591702179679,0.008712171666566624,0.034930719934229755,0.015435743892152146,0.0160046940030692,0.01280887829697238,0.022225201616099196,0.014995460016001608


==> images/NEW_Eurocrops-Best-F1macro-Runs_2025-11-13_08-50-19.csv <==
num_samples,mean_pretrain_ce,mean_pretrain_ce_dirichlet,mean_pretrain_fcl,mean_pretrain_fcl_dirichlet,mean_random_ce,mean_random_ce_dirichlet,mean_random_fcl,mean_random_fcl_dirichlet,std_pretrain_ce,std_pretrain_ce_dirichlet,std_pretrain_fcl,std_pretrain_fcl_dirichlet,std_random_ce,std_random_ce_dirichlet,std_random_fcl,std_random_fcl_dirichlet
1,0.05173911154270168,0.0510906428098678,0.05039027258753772,0.05200438722968098,0.00389641628134988,0.004691500356420819,0.004983618902042479,0.00373601806350048,0.0023833514129930886,0.003055852030750433,0.003688499550310907,0.0029730159277729248,0.0017762157542493928,0.0011764954941569017,0.0016706263581711355,0.001911410590462749
5,0.08332312703132626,0.08724701106548305,0.08300523757934568,0.08547197729349129,0.014055202342569777,0.01271731536835426,0.012560132611542901,0.011246749386191319,0.005468276020756392,0.007809163232430787,0.007344481109827379,0.011429972023099207,0.004447542116073849,0.002830506947106402,0.003971842510944978,0.0031093237565624782
10,0.09014331623911855,0.08857372999191278,0.10257277190685268,0.08601356819272038,0.017939401976764142,0.01920641455799336,0.018196899630129278,0.019403075240552358,0.01958042531617174,0.011847027442199858,0.004181357547506488,0.016012737092181446,0.005461349439271638,0.008100547100663122,0.005068430813103813,0.00657968469890243
20,0.11416429430246348,0.10424318164587017,0.12219612896442408,0.11138345897197718,0.01554230079054828,0.02061838991940016,0.020791470818221518,0.02402474842965598,0.00611703970855457,0.006774986898936597,0.0029102844920514087,0.011028292051682091,0.001454450448304016,0.0064237055881791886,0.010259784461016039,0.004731097057099125
100,0.1514582425355911,0.14961232542991634,0.15740006268024442,0.14440789818763727,0.08893784806132313,0.07812431007623669,0.0728936899453401,0.05791780911386009,0.004755389884896651,0.02590796938263521,0.011878488714010125,0.01389684743755266,0.035786862861461266,0.0343786930496378,0.03837796614622505,0.026383283086952855
200,0.1659231781959533,0.1611681759357452,0.17035422325134272,0.15654688924551008,0.11863434761762617,0.12543384730815882,0.12173599451780318,0.10975644737482064,0.010651090321283294,0.007055916240921031,0.009500015126579326,0.029922335458752183,0.008631379040563434,0.010518861080588849,0.007143050694615717,0.03896200628662067
500,0.19031849205493925,0.18644835948944088,0.18650492131710047,0.17715862393379206,0.16449283361434935,0.13414767384529108,0.15692846477031702,0.14383729100227352,0.008307911397573102,0.009319410224082074,0.0043112796187800995,0.019266657292555237,0.01211273754911604,0.022951239022651438,0.017886062501548533,0.01256482394154899


==> images/test_binned.csv <==
bin_start,bin_end,num_classes
1.0,1.2239850755871993,19
1.2239850755871993,1.4981394652602018,0
1.4981394652602018,1.8337003466266741,0
1.8337003466266741,2.2444218573701233,14
2.2444218573701233,2.7471388567427324,0
2.7471388567427324,3.3624569612187853,7
3.3624569612187853,4.11559713783608,5
4.11559713783608,5.037429473840755,2
5.037429473840755,6.1657384953041605,1
6.1657384953041605,7.546771898225767,4
7.546771898225767,9.237136172289215,4
9.237136172289215,11.306116816048666,0
11.306116816048666,13.83851824568903,4
13.83851824568903,16.93813980096453,2
16.93813980096453,20.732030324590117,4
20.732030324590117,25.375695703919536,3
25.375695703919536,31.05947282423972,0
31.05947282423972,38.01633119247561,2
38.01633119247561,46.531422008170274,0
46.531422008170274,56.953766083850155,3
56.953766083850155,69.71055968511699,2
69.71055968511699,85.32468466541387,1
85.32468466541387,104.43614060965058,2
104.43614060965058,127.82827745813846,1
127.82827745813846,156.45990384678115,1
156.45990384678115,191.5045872362682,2
191.5045872362682,234.39875668367924,0
234.39875668367924,286.9005799170188,4
286.9005799170188,351.1620279957433,1
351.1620279957433,429.8170813797242,3
429.8170813797242,526.0896928412308,0
526.0896928412308,643.9259324579205,1
643.9259324579205,788.1557311120658,1
788.1557311120658,964.6908521196856,1
964.6908521196856,1180.7672055499936,1
1180.7672055499936,1445.2414373359939,3
1445.2414373359939,1768.9539499194498,0
1768.9539499194498,2165.173234102433,0
2165.173234102433,2650.1397246022457,1
2650.1397246022457,3243.7314711339204,2
3243.7314711339204,3970.278909880426,0
3970.278909880426,4859.562131612258,0
4859.562131612258,5948.0315229821235,0
5948.0315229821235,7280.301813252313,0
7280.301813252313,8910.98076519126,0
8910.98076519126,10906.907465438708,0
10906.907465438708,13349.891958507562,0
13349.891958507562,16340.068517914828,1
16340.068517914828,20000.000000000004,0


==> images/val_binned.csv <==
bin_start,bin_end,num_classes
1.0,1.1352225791695505,14
1.1352225791695505,1.2887303042563665,0
1.2887303042563665,1.462995739851872,0
1.462995739851872,1.6608257971087073,0
1.6608257971087073,1.8854069449450712,0
1.8854069449450712,2.1403565348247264,1
2.1403565348247264,2.4297810658061283,0
2.4297810658061283,2.7583423283417723,0
2.7583423283417723,3.13133249221269,3
3.13133249221269,3.5547593480471074,0
3.5547593480471074,4.035443075417107,0
4.035443075417107,4.581126096166911,0
4.581126096166911,5.200597782391536,3
5.200597782391536,5.903836027749965,0
5.903836027749965,6.702167962416429,2
6.702167962416429,7.6084524003219105,2
7.6084524003219105,8.637286957382198,0
8.637286957382198,9.805243176786938,0
9.805243176786938,11.131133448536708,3
11.131133448536708,12.636314022528294,0
12.636314022528294,14.345028995850928,0
14.345028995850928,16.284800814931877,1
16.284800814931877,18.486873582389364,2
18.486873582389364,20.986716308981485,0
20.986716308981485,23.82459421658163,1
23.82459421658163,27.046217294215758,1
27.046217294215758,30.703476553519728,1
30.703476553519728,34.85527984255849,0
34.85527984255849,39.5685006805457,1
39.5685006805457,44.9190553964412,1
44.9190553964412,50.993125921007895,0
50.993125921007895,57.88854792796425,0
57.88854792796425,65.71638668316372,0
65.71638668316372,74.60272598416462,1
74.60272598416462,84.6906990048226,0
84.6906990048226,96.1427937559268,1
96.1427937559268,109.14347029616938,1
109.14347029616938,123.9021318491327,0
123.9021318491327,140.65649768237807,0
140.65649768237807,159.6764320759452,0
159.6764320759452,181.26829105384599,0
181.26829105384599,205.7798568918039,0
205.7798568918039,233.60593988185477,0
233.60593988185477,265.194737582006,0
265.194737582006,301.05505398003714,0
301.05505398003714,341.76449485124584,0
341.76449485124584,387.9787713136101,0
387.9787713136101,440.44226143366944,1
440.44226143366944,499.99999999999994,0

